Adaptive least-squares space-time finite element methods for convection-diffusion problems

In this paper we formulate and analyse adaptive (space-time) least-squares finite element methods for the solution of convection-diffusion equations. The convective derivative $\mathbf{v} \cdot \nabla u$ is considered as part of the total time derivative $\frac{d}{dt}u = \partial_t u + \mathbf{v} \cdot \nabla u$, and therefore we can use a rather standard stability and error analysis for related space-time finite element methods. For stationary problems we restrict the ansatz space $H^1_0(\Omega)$ such that the convective derivative is considered as an element of the dual $H^{-1}(\Omega)$ of the test space $H^1_0(\Omega)$, which also allows unbounded velocities $\mathbf{v}$. While the discrete finite element schemes are always unique solvable, the numerical solutions may suffer from a bad approximation property of the finite element space when considering convection dominated problems, i.e., small diffusion coefficients. Instead of adding suitable stabilization terms, we aim to resolve the solutions by using adaptive (space-time) finite element methods. For this we introduce a least-squares approach where the discrete adjoint defines local a posteriori error indicators to drive an adaptive scheme. Numerical examples illustrate the theoretical considerations.

==> tables/SimData_LSHeat_advdiff1d1d_bndlayer_eps1e-02_beta1_adaptive_EpsInNorm.dat <==
nv & total_dofs & errL2_u & errH1_u & L2_dxph & errXH_u & errXH_u_hat
289 & 1378 & 0.1767414086469728 & 0.6250968552423273 & 6.783100459326926 & 6.931659613806518 & 1.9174190275567145
302 & 1438 & 0.2594299203479067 & 1.039913815658526 & 4.38420066177154 & 4.814022058265469 & 1.3806890248142978
335 & 1595 & 0.1242474922789688 & 0.9035508487538385 & 2.202303318450306 & 2.1994814448834568 & 0.9723698537377065
426 & 2038 & 0.08939804162183279 & 0.7368627157881044 & 1.2503005137448244 & 1.128221046033317 & 0.7419437223030146
519 & 2484 & 0.042787952976085876 & 0.5414366370754715 & 0.7869701435936889 & 0.7359045721454264 & 0.5428947777318764
691 & 3303 & 0.02152574980976467 & 0.38342182361263455 & 0.5009064395583146 & 0.48079333594781193 & 0.3837956674307968
1008 & 4839 & 0.008790110177731087 & 0.23759297260996437 & 0.277898603104528 & 0.272018265102772 & 0.23768703610677808
1600 & 7718 & 0.0037187135919164323 & 0.15350998049768189 & 0.16773317325437967 & 0.16620955823123473 & 0.15353215424350822
2423 & 11696 & 0.001927765336480222 & 0.09900664847983413 & 0.1063497152859843 & 0.10578788642432013 & 0.09901367915200271
4619 & 22440 & 0.000994291133100702 & 0.06951740864668174 & 0.07261867266620231 & 0.07245772706584964 & 0.06952215503061235
7948 & 38864 & 0.0005730190975497428 & 0.04494832013760565 & 0.047036736551160675 & 0.04700671573381657 & 0.044950494197765464
15086 & 74175 & 0.0002964878386085911 & 0.03131097928209521 & 0.032375759089512894 & 0.03240892523150994 & 0.03131247845884121
26118 & 128771 & 0.00019109093340902682 & 0.02245702590541267 & 0.023131906112644256 & 0.023165513416257444 & 0.02245803447644585
45546 & 225141 & 0.00011404631742714745 & 0.016036564296196484 & 0.016489308997886327 & 0.01651207160757729 & 0.016036856095283627
81015 & 401670 & 6.693481333449374e-05 & 0.011552820896280949 & 0.011885530109987925 & 0.011907024223140581 & 0.011553039036543996
144563 & 718181 & 4.120278357688941e-05 & 0.008417641339492665 & 0.008618884988809099 & 0.00862899359459006 & 0.008417766940255693


==> tables/SimData_LSHeat_advdiff1d1d_bndlayer_eps1e-02_beta1_uniform_EpsInNorm.dat <==
nv & total_dofs & errL2_u & errH1_u & L2_dxph & errXH_u & errXH_u_hat
289 & 1378 & 0.1767414086469728 & 0.6250968552423273 & 6.783100459326926 & 6.931659613806517 & 1.9174190275567131
1089 & 5314 & 0.11587522975859367 & 1.3267712894613315 & 2.5112803820419054 & 2.2661581364151515 & 1.421955566181309
4225 & 20866 & 0.03699047318594164 & 0.8392217052409285 & 1.2815319556203626 & 1.2334064841180514 & 0.8782967191218715
16641 & 82690 & 0.008433105687361643 & 0.3824022576410542 & 0.5319268912440948 & 0.5258443629727867 & 0.3963098187301837
66049 & 329218 & 0.0017142961010783626 & 0.15615855183494817 & 0.20608838135784566 & 0.20541874762756676 & 0.16077882542745925
263169 & 1313794 & 0.0003447554372352165 & 0.06303632176139436 & 0.07987141235562642 & 0.07979964933046557 & 0.06452896163799512


==> tables/SimData_LSHeat_advdiff2d1d_eps1e-03_beta3e-01_adaptive_pardiso_epsInNorm.dat <==
nv & total_dofs & L2_dxph 
4913 & 40850 & 0.049412579602631894 
5457 & 45412 & 0.04571724274877816 
9038 & 75825 & 0.023654970872761145 
18622 & 158612 & 0.011180807730225496 
51527 & 440447 & 0.006114281215983691 
144487 & 1252439 & 0.0035802018023744753 
463696 & 4023924 & 0.0022009887748079097 


==> tables/SimData_LSHeat_advdiff2d1d_eps1e-03_beta3e-01_uniform_MinresWithJacboi_epsInNorm.dat <==
nv & total_dofs & L2_dxph & solver_iter & res & time_solve & time_assemble 
4913 & 40850 & 0.04941244789754532 & 3025 & 2.211907101493966e-06 & 4.204265594482422 & 0.12668561935424805 
35937 & 310562 & 0.0350639382723172 & 2474 & 1.8427169475505366e-06 & 16.37036418914795 & 0.375446081161499 
274625 & 2421314 & 0.009891574042756653 & 3254 & 1.3475811466408361e-06 & 182.45265173912048 & 2.775509834289551 
2146689 & 19121282 & 0.003556784902886458 & 4992 & 9.637093249867385e-07 & 2936.0520780086517 & 30.52542233467102 


==> tables/SimData_LSHeat_advdiff2d1d_eps1e-06_beta1_adaptive_pardiso_epsInNorm.dat <==
nv & total_dofs & L2_dxph 
4913 & 40850 & 5.878646438141811 
5486 & 45577 & 5.0369890160651725 
7058 & 58561 & 3.8657706338095505 
10376 & 86149 & 2.967230656251616 
14824 & 122231 & 2.2918646404589667 
24569 & 200534 & 1.7752330512576628 
56888 & 458171 & 1.3084439659955303 
152513 & 1212474 & 0.9385817581579593 
457560 & 3594372 & 0.6800567864730886 
1563585 & 12231334 & 0.4874351255143924 


==> tables/SimData_LSHeat_advdiff2d1d_eps1e-06_beta1_uniform_MinresWithJacboi_epsInNorm.dat <==
nv & total_dofs & L2_dxph & solver_iter & res & time_solve & time_assemble 
4913 & 40850 & 5.878646437770403 & 148406 & 9.359918359983127e-07 & 199.26823210716248 & 0.1067647933959961 
35937 & 310562 & 4.864412590087467 & 358506 & 7.726954416218803e-07 & 2358.7661039829254 & 0.4046595096588135 
274625 & 2421314 & 3.6558576550992385 & 970943 & 5.435769602566663e-07 & 54660.707605838776 & 2.9005980491638184 


==> tables/SimData_LSHeat_advdiff2d1d_movingbndlayer_adaptive_pardiso_epsInNorm.dat <==
nv & total_dofs & L2_dxph 
4913 & 40850 & 0.3321355469591991 
7391 & 60743 & 0.22109116223325267 
17019 & 137568 & 0.140050621364055 
55970 & 454572 & 0.07753736013530291 
166745 & 1361181 & 0.04742274455339091 
550424 & 4591100 & 0.02946014259558286 


==> tables/SimData_LSHeat_advdiff2d1d_movingbndlayer_uniform_pardiso_epsInNorm.dat <==
nv & total_dofs & L2_dxph 
4913 & 40850 & 0.3321355469591991 
35937 & 310562 & 0.19216739066188582 
274625 & 2421314 & 0.09890143236672604 


==> tables/SimData_LSHemker.dat <==
L & nv & total_dofs & L2_dxph & upperwidth & diff_upper & oscmax 
0 & 438 & 2082 & 19.869218894463383 & 0.8086800000000003 & 0.7363800000000003 & 0.9742122166808114 
1 & 536 & 2554 & 14.36194013382574 & 0.8082000000000003 & 0.7359000000000002 & 1.2357086076302448 
2 & 668 & 3177 & 11.212697438549629 & 0.8038799999999999 & 0.7315799999999999 & 1.3692143918530655 
3 & 968 & 4601 & 8.76477357814024 & 0.79596 & 0.72366 & 1.4847101200952704 
4 & 1557 & 7402 & 6.5388354749698205 & 0.64608 & 0.57378 & 1.4097722111728155 
5 & 2665 & 12719 & 4.7922050925780555 & 0.60954 & 0.5372399999999999 & 1.3751034485325058 
6 & 4401 & 21039 & 3.523650288461411 & 0.5934600000000003 & 0.5211600000000003 & 1.5930063842489182 
7 & 7330 & 35027 & 2.4960026353316773 & 0.5496600000000003 & 0.47736000000000023 & 0.9989530106459689 
8 & 12048 & 57577 & 1.7801622771789558 & 0.4873200000000004 & 0.4150200000000004 & 0.6314947989698882 
9 & 20884 & 100078 & 1.270432912796393 & 0.3351000000000002 & 0.26280000000000014 & 0.3565957607156265 
10 & 34497 & 166016 & 0.9607816369703484 & 0.23273999999999972 & 0.16043999999999972 & 0.1684630499657727 
11 & 53513 & 258291 & 0.7304542025843875 & 0.19284000000000034 & 0.12054000000000034 & 0.1657241952186644 
12 & 82453 & 399506 & 0.5298123151550775 & 0.16025999999999962 & 0.08795999999999962 & 0.1909388037073898 
13 & 114374 & 554416 & 0.3766591502763045 & 0.1165799999999999 & 0.0442799999999999 & 0.11650325131850928 
14 & 162755 & 790439 & 0.26895582825441283 & 0.10158000000000023 & 0.029280000000000223 & 0.04268982469404588 
15 & 227728 & 1106085 & 0.19374648490853252 & 0.08009999999999984 & 0.007799999999999835 & 0.01650602796278833 
16 & 359149 & 1746796 & 0.14284528253605447 & 0.07493999999999978 & 0.0026399999999997814 & 0.005775728897387294 
17 & 676072 & 3314608 & 0.09898547990249602 & 0.07284000000000024 & 0.0005400000000002347 & 0.0011866253910550423 
18 & 1181853 & 5813249 & 0.07118484442861367 & 0.07265999999999995 & 0.0003599999999999437 & 0.0006823011715081207 


==> tables/SimData_LSLaplace_advdiff2d_nonconstantConvection.dat <==
L & nv & total_dofs & L2_dxph & profilewidth & diff_profile & lowerwidth & diff_lower & upperwidth & diff_upper & oscmax 
0 & 289 & 1378 & 0.7976817164702047 & 0.49811000000000005 & 0.14985590000000004 & 0.17989000000000005 & 0.16549131000000006 & 0.060409999999999964 & 0.046013629999999965 & 0.43594821394415606 
1 & 338 & 1619 & 0.8710291231000744 & 0.42239 & 0.07413589999999998 & 0.07055999999999996 & 0.05616130999999996 & 0.08216000000000001 & 0.06776363 & 0.37723719754919804 
2 & 444 & 2143 & 0.6412224723316114 & 0.41772000000000004 & 0.06946590000000002 & 0.07299000000000005 & 0.058591310000000056 & 0.08297999999999994 & 0.06858362999999994 & 0.3660254037844385 
3 & 636 & 3094 & 0.5580707837505922 & 0.42823 & 0.07997589999999999 & 0.07848 & 0.06408130999999999 & 0.08826999999999996 & 0.07387362999999995 & 0.3660238232262195 
4 & 1022 & 4998 & 0.36697081562062006 & 0.3905200000000001 & 0.04226590000000008 & 0.05184 & 0.03744131 & 0.06784000000000001 & 0.05344363000000001 & 0.17668687750909817 
5 & 1666 & 8184 & 0.23936411865462892 & 0.37743000000000004 & 0.029175900000000032 & 0.04909000000000002 & 0.034691310000000024 & 0.053120000000000056 & 0.03872363000000006 & 0.2835789607234079 
6 & 2545 & 12516 & 0.15290896527306327 & 0.3681900000000001 & 0.019935900000000062 & 0.039949999999999986 & 0.025551309999999987 & 0.0412300000000001 & 0.0268336300000001 & 0.2658982584573936 
7 & 4084 & 20132 & 0.10028272787389016 & 0.36496999999999996 & 0.01671589999999995 & 0.03137000000000001 & 0.01697131000000001 & 0.03399999999999992 & 0.01960362999999992 & 0.0995080897307537 
8 & 6378 & 31480 & 0.06426701038737125 & 0.36194000000000004 & 0.013685900000000029 & 0.02422000000000002 & 0.009821310000000019 & 0.027159999999999962 & 0.012763629999999962 & 0.09207867321181079 
9 & 9713 & 47957 & 0.04366468423043646 & 0.35734 & 0.00908589999999998 & 0.019579999999999986 & 0.005181309999999986 & 0.022989999999999955 & 0.008593629999999955 & 0.08874157255719473 
10 & 15160 & 74920 & 0.026546514241425803 & 0.35253999999999996 & 0.004285899999999954 & 0.017859999999999987 & 0.0034613099999999866 & 0.01824999999999999 & 0.003853629999999988 & 0.0735909778898242 
11 & 23246 & 115073 & 0.015182546692247228 & 0.35003999999999996 & 0.0017858999999999514 & 0.015959999999999974 & 0.0015613099999999738 & 0.016089999999999938 & 0.0016936299999999373 & 0.020309619555879125 
12 & 34035 & 168970 & 0.008416697345118044 & 0.34871 & 0.0004559000000000091 & 0.014520000000000033 & 0.00012131000000003243 & 0.014539999999999997 & 0.00014362999999999702 & 0.003458546280924075 
13 & 51480 & 256185 & 0.005106112818232714 & 0.34822000000000003 & 3.409999999998137e-05 & 0.01422000000000001 & 0.00017868999999999004 & 0.01436000000000004 & 3.636999999996095e-05 & 0.0015230596793008302 
14 & 86078 & 429167 & 0.0030966290189143124 & 0.3482100000000001 & 4.409999999993586e-05 & 0.014369999999999994 & 2.8690000000006557e-05 & 0.01436000000000004 & 3.636999999996095e-05 & 0.0008106089676271097 
15 & 148968 & 743597 & 0.0019471660225367899 & 0.34825000000000006 & 4.099999999951365e-06 & 0.014400000000000024 & 1.3100000000234452e-06 & 0.01440000000000008 & 3.630000000079056e-06 & 0.0007372537322448052 
16 & 268521 & 1341342 & 0.0012509396928216622 & 0.34825000000000006 & 4.099999999951365e-06 & 0.014400000000000024 & 1.3100000000234452e-06 & 0.01440000000000008 & 3.630000000079056e-06 & 0.00040714306181448826 
17 & 473779 & 2367569 & 0.0008351336020872516 & 0.34825000000000006 & 4.099999999951365e-06 & 0.014390000000000014 & 8.689999999986556e-06 & 0.014390000000000014 & 6.369999999986456e-06 & 0.0004032831597211568 


==> tables/SimData_LS_laplace_advdiff1d_eps1e-02_adaptive.dat <==
nv & errL2_u & errH1_u & L2_dxph & errXh_u 
17 & 0.26502138023792216 & 0.5449980881124064 & 0.8882683531727507 & 0.7644968023998281 
18 & 0.1062366206619165 & 0.45635641315385556 & 0.5581393557320499 & 0.5274315984419832 
19 & 0.03250517623821644 & 0.2878434824479564 & 0.3069368814308365 & 0.30139930230030143 
20 & 0.009645463511791455 & 0.1639202758300154 & 0.16705562779454697 & 0.1657549526851354 
21 & 0.0047252350228376835 & 0.11339240335674303 & 0.1151137783690387 & 0.1140060888999072 
23 & 0.0028075679431556204 & 0.08606454509377734 & 0.08717080690311713 & 0.08666089577215544 
25 & 0.0016992971180359176 & 0.06091390517491662 & 0.062124121423741616 & 0.06150084020384125 
28 & 0.0013314894232214424 & 0.046696226318851675 & 0.04815792753897643 & 0.047453390831141994 
32 & 0.0005669951513971242 & 0.035345579965699155 & 0.03557315451969632 & 0.03543752780986774 
36 & 0.00029826193676527 & 0.027927436253739165 & 0.027978193317781935 & 0.027943965592383133 
42 & 0.00020150493544643513 & 0.02146967714425673 & 0.021522005459465043 & 0.021484673024756356 
49 & 0.0001334323735348444 & 0.016624505519852874 & 0.016667337855835733 & 0.01663273801200799 
58 & 0.0001075811521075889 & 0.013123687241919705 & 0.013173331791796965 & 0.013132210592147716 
70 & 9.664549687037736e-05 & 0.010366764592860815 & 0.010426245455065423 & 0.010388345123174375 
84 & 9.102498857445323e-05 & 0.008126834534018633 & 0.008200901151089915 & 0.008153488943145878 
104 & 4.914448487088916e-05 & 0.006393036688483531 & 0.006413212593269478 & 0.006402870993266594 
129 & 1.9097198812444596e-05 & 0.005015595783379705 & 0.005018682615548157 & 0.005016827637312168 
158 & 1.8266043271337394e-05 & 0.003948208927385186 & 0.003952252614193521 & 0.003950407644053514 
197 & 6.797181705460022e-06 & 0.0031157380237191584 & 0.0031163408979041247 & 0.0031159405537638254 
246 & 5.760181865051496e-06 & 0.002454334285909113 & 0.0024549598699882456 & 0.0024545437233256967 
304 & 3.961081253452868e-06 & 0.001934937485118584 & 0.0019353358609023215 & 0.0019350469517078234 
385 & 3.6063723308510073e-06 & 0.001529072886436102 & 0.0015295188940796418 & 0.0015291949016612183 
483 & 2.3418135291382193e-06 & 0.0012079823598193117 & 0.0012082292852413504 & 0.0012080963066629677 
600 & 2.2356207179370034e-06 & 0.0009548532599607366 & 0.0009551473779385476 & 0.0009549913060011839 
765 & 2.132476885492692e-06 & 0.0007542968230496449 & 0.0007546422046128755 & 0.0007544730761121018 
963 & 7.723683709855413e-07 & 0.000595879841460021 & 0.0005959321353847174 & 0.0005959003264451676 
1201 & 3.083085932923463e-07 & 0.0004710477972542042 & 0.0004710592390967375 & 0.00047105102843906686 
1535 & 2.659299082507268e-07 & 0.0003723944085664968 & 0.0003724060393158649 & 0.0003723975578307684 
1933 & 2.0943303898963915e-07 & 0.0002942528734830432 & 0.000294263180325976 & 0.00029425507138741507 
2415 & 1.860700532266328e-07 & 0.0002326114958368757 & 0.00023262264838782497 & 0.0002326134711545399 
3095 & 1.8075034760593927e-07 & 0.0001838771364591832 & 0.00018389073091507876 & 0.00018388044073227444 
3895 & 1.7259671098635303e-07 & 0.00014536651035846452 & 0.00014538225178415263 & 0.00014537218080392622 
4874 & 1.7006606595349382e-07 & 0.00011490443757645572 & 0.0001149239831307446 & 0.00011491144940299423 
6253 & 9.633321718799448e-08 & 9.084987537598769e-05 & 9.085569102168884e-05 & 9.085304679458288e-05 
7865 & 3.451252473080756e-08 & 7.182392503249291e-05 & 7.182478298838138e-05 & 7.182438458179428e-05 
9850 & 1.2453399512347213e-08 & 5.678040706625245e-05 & 5.678054736266801e-05 & 5.6780453266502994e-05 
12643 & 1.0765713320284078e-08 & 4.488721720763252e-05 & 4.488735166922902e-05 & 4.4887262024783245e-05 
15892 & 7.521563710309682e-09 & 3.548565537852919e-05 & 3.548574126986585e-05 & 3.548567938267469e-05 
19923 & 7.169128806874756e-09 & 2.805308851084645e-05 & 2.8053187887963404e-05 & 2.8053115870740697e-05 
25580 & 7.084475025609771e-09 & 2.2177560596704848e-05 & 2.2177682288829504e-05 & 2.2177612123423585e-05 
32128 & 4.4883785140603616e-09 & 1.7532804096815934e-05 & 1.7532865260295075e-05 & 1.7532835054744493e-05 
40318 & 4.4219579008217275e-09 & 1.3860734390563235e-05 & 1.386080443884807e-05 & 1.386077481334023e-05 
51764 & 1.18424234057751e-08 & 1.0957864896979702e-05 & 1.0957951972105582e-05 & 1.0957944234793768e-05 
64966 & 1.1946686786982054e-08 & 8.662962846509877e-06 & 8.66298354908101e-06 & 8.663016386885414e-06 
81616 & 1.1639438034288089e-08 & 6.848671621691338e-06 & 6.848662222802032e-06 & 6.848731234075906e-06 
104758 & 1.1234778516977659e-08 & 5.4145642940009445e-06 & 5.414335877405e-06 & 5.4147327057075685e-06 


==> tables/SimData_LS_laplace_advdiff1d_eps1e-05_adaptive.dat <==
nv & errL2_u & errH1_u & L2_dxph & errXh_u 
17 & 0.5086787236660149 & 0.01177132450755288 & 30.035140391192307 & 30.0351494515144 
19 & 0.5039682741266289 & 0.016447061380010602 & 21.27457031290656 & 21.274596041000958 
21 & 0.501168906372256 & 0.02324196950483129 & 15.045015535113155 & 15.045088613401578 
23 & 0.49893661973681347 & 0.032867685522715864 & 10.638465385686922 & 10.638672545816322 
25 & 0.4961629952881562 & 0.04648256799423613 & 7.52242172097624 & 7.523008297014593 
27 & 0.49146375757324207 & 0.06574067211731671 & 5.318837360609405 & 5.320497073622666 
29 & 0.48249633572767947 & 0.09296387304096525 & 3.760086646584454 & 3.764145405704507 
31 & 0.46482893135832876 & 0.12661420964974468 & 2.65624650983103 & 2.6131940543830443 
33 & 0.43003930443832 & 0.19277548417215828 & 1.8711591127930607 & 1.6052426391647485 
34 & 0.24716412592168718 & 0.4037898229007507 & 1.4185432251216397 & 1.1359903499490012 
35 & 0.11212346217885402 & 0.5322453184721753 & 0.9553896589905804 & 0.8413644601128213 
36 & 0.03927150882038438 & 0.450825520432058 & 0.565380624504011 & 0.5370247074025111 
37 & 0.011289689479963602 & 0.28270019473729724 & 0.3031236031412393 & 0.29796349935777605 
38 & 0.003325816281277474 & 0.16125049937436248 & 0.1645229044017626 & 0.1632588925985172 
39 & 0.0016101700607375896 & 0.11271683756762273 & 0.11446210790605765 & 0.11335236545171253 
41 & 0.0009099882750268977 & 0.08484408118100788 & 0.08603122008051803 & 0.08549476357927799 
43 & 0.00047574088462955076 & 0.06084917425665455 & 0.06214314619236277 & 0.06148281240222215 
46 & 0.00028136787489306016 & 0.04761920766041189 & 0.04783532968055377 & 0.04771547127703864 
50 & 0.00015666550135457678 & 0.035416524107633414 & 0.03565796589952681 & 0.03551500891175505 
54 & 9.489384161794432e-05 & 0.027719544973231928 & 0.027776962204747884 & 0.027738431617870478 
60 & 5.6743255519839725e-05 & 0.02140021900937771 & 0.021461186159174896 & 0.02141808534059371 
67 & 3.4216415838020626e-05 & 0.01659596482459018 & 0.016649209645104877 & 0.01660757423625385 
77 & 2.081193540482666e-05 & 0.012866515997335607 & 0.01293263529637647 & 0.012884501366001385 
89 & 1.3284121118954566e-05 & 0.010150084447862444 & 0.010231568248631806 & 0.01018315015894379 
104 & 8.536528785037136e-06 & 0.007903280180469667 & 0.008005986010594839 & 0.007944820840102835 
124 & 5.217468878788211e-06 & 0.006292775996806282 & 0.0063210173334441065 & 0.006308346880244301 
148 & 3.1173349657632337e-06 & 0.00498282086003798 & 0.004986870685997216 & 0.004985012954811275 
177 & 1.8978256531010805e-06 & 0.003916619215152649 & 0.003917284486510637 & 0.003916843479974642 
216 & 1.1896109318997236e-06 & 0.0030903281184590033 & 0.0030909809476401488 & 0.0030905505367490415 
266 & 7.407861278427365e-07 & 0.0024333423597346646 & 0.0024337810582419537 & 0.002433472101974127 
324 & 4.7391967398577936e-07 & 0.0019227401749293681 & 0.0019232606016531665 & 0.0019228901441745282 
405 & 2.970465106946106e-07 & 0.0015192876581297176 & 0.0015195824047294138 & 0.0015194391088711441 
504 & 1.9730079650460474e-07 & 0.001200685964267945 & 0.0012010476811804775 & 0.0012008727508466637 
622 & 1.3852377877370284e-07 & 0.000948959721321517 & 0.0009493848044091785 & 0.0009491993168803081 
787 & 7.53676465405857e-08 & 0.0007496556703766828 & 0.000749726625993793 & 0.0007496855398671053 
988 & 5.178911862500511e-08 & 0.0005920186374860254 & 0.0005921011714512151 & 0.0005920545193071552 
1227 & 2.935035584016443e-08 & 0.0004679140799501716 & 0.0004679411787843469 & 0.0004679241696963537 
1562 & 1.993918028287537e-08 & 0.000369842817206584 & 0.0003698739969506957 & 0.0003698543970553871 
1965 & 1.3514037856404162e-08 & 0.0002923090837932961 & 0.00029234106433206295 & 0.0002923199933438748 
2450 & 1.0471887124261975e-08 & 0.00023103120451714926 & 0.0002310704047858352 & 0.0002310443984310061 
3131 & 1.039261329573649e-08 & 0.0001826632354845463 & 0.00018271779740122935 & 0.00018268431784814536 
3943 & 9.812186457882822e-09 & 0.00014437452678711784 & 0.00014444301842961988 & 0.00014440077250542564 
4926 & 7.639194359806327e-09 & 0.00011417141287303031 & 0.00011420754164126726 & 0.00011418645319252426 
6309 & 4.063972319079674e-09 & 9.026315863672127e-05 & 9.02729099879956e-05 & 9.026855100812832e-05 
7942 & 1.512470013883301e-09 & 7.136138082018547e-05 & 7.13627578017571e-05 & 7.136212898045156e-05 
9932 & 6.16625959536034e-10 & 5.6417029909984095e-05 & 5.641723876856455e-05 & 5.6417097666842535e-05 
12737 & 4.2025799935019466e-10 & 4.460021025264059e-05 & 4.4600349644512046e-05 & 4.46002522545554e-05 
16028 & 3.404946245502702e-10 & 3.525821648621849e-05 & 3.5258358563048854e-05 & 3.525825566314851e-05 
20067 & 3.034902076649657e-10 & 2.7873855718156885e-05 & 2.7874018209243098e-05 & 2.787390094431816e-05 
25754 & 2.0286220510307943e-10 & 2.2035569884214775e-05 & 2.203566477860575e-05 & 2.2035615697094547e-05 


==> tables/SimData_laplace_advdiff1d_uniform_eps1e-02.dat <==
nv & errL2_u & errH1_u 
17.0 & 0.1039635914539937 & 6.720319976467653 
33.0 & 0.037724593499687036 & 5.0569697700392435 
65.0 & 0.011180143749029623 & 2.982172180903736 
129.0 & 0.0029507728894919015 & 1.566997647497544 
257.0 & 0.0007485398315511578 & 0.793832542078259 
513.0 & 0.0001878327029441763 & 0.39823705855913666 
1025.0 & 4.7002105699433874e-05 & 0.19928455902244457 
2049.0 & 1.1753276956686811e-05 & 0.09966306251395532 
4097.0 & 2.9384906002000795e-06 & 0.049834130048639215 
8193.0 & 7.346309249388382e-07 & 0.02491738990136619 
16385.0 & 1.836550047521386e-07 & 0.012458735561086514 
32769.0 & 4.5871870943834626e-08 & 0.006229372853615881 
65537.0 & 1.1532372802682542e-08 & 0.003114687056365865 
131073.0 & 4.7422656002069555e-09 & 0.0015573436063496483 
262145.0 & 3.891184723299494e-08 & 0.0007786719654593217 
524289.0 & 6.492391810629939e-08 & 0.0003893367569055707 
1048577.0 & 3.1430931552206057e-07 & 0.00019471113749814397 


==> tables/SimData_laplace_advdiff1d_uniform_eps1e-04.dat <==
nv & errL2_u & errH1_u 
17.0 & 10.854736218790027 & 312.63594703880244 
33.0 & 2.432405967950709 & 157.33440970571468 
65.0 & 0.45710279698112793 & 86.08806866877875 
129.0 & 0.15985985377230064 & 70.79990858354351 
257.0 & 0.07991940567258395 & 69.90578308537664 
513.0 & 0.039377170977355165 & 67.4397309353095 
1025.0 & 0.01815553739343164 & 69.45022771938943 
2049.0 & nan & nan 
4097.0 & 0.002496121000228448 & 42.798462334093465 
8193.0 & 0.0007013290079764048 & 23.894484368786706 
16385.0 & 0.00018146148395064334 & 12.325339184557063 
32769.0 & 4.577549749338128e-05 & 6.212515293306208 
65537.0 & 1.1469966235899537e-05 & 3.1125740651785794 
131073.0 & 2.869128572833066e-06 & 1.5570793039683977 
262145.0 & 7.173824050954263e-07 & 0.7786387710953107 
524289.0 & 1.793456400093646e-07 & 0.3893317778003609 
1048577.0 & 4.499951418166332e-08 & 0.19466743727310715 


==> tables/SimData_laplace_advdiff1d_uniform_eps1e-05.dat <==
nv & errL2_u & errH1_u 
17.0 & 112.33184397487439 & 3125.0135999465915 
33.0 & 27.762477396657978 & 1562.609113151067 
65.0 & 6.633085474396484 & 782.1227223364053 
129.0 & 1.4036723533744884 & 397.5049736629768 
257.0 & 0.2823063313623365 & 240.49854702648204 
513.0 & 0.12609702634930609 & 223.61304112558446 
1025.0 & 0.06307642957303086 & 223.60275750567155 
2049.0 & 0.031583968289687125 & 222.68275726315392 
4097.0 & 0.015709071135086426 & 214.9580742120257 
8193.0 & nan & nan 
16385.0 & nan & nan 
32769.0 & nan & nan 
65537.0 & 0.0003382407065363092 & 92.36617912734496 
131073.0 & 8.906800658043862e-05 & 48.43019400834816 
262145.0 & 2.257950744020405e-05 & 24.519850687531964 
524289.0 & 5.664953350496508e-06 & 12.29883735317184 
1048577.0 & 1.417500825310635e-06 & 6.154308842878161 

